Input Parameters Optimization in Swarm DS-CDMA Multiuser Detectors

In this paper, the uplink direct sequence code division multiple access (DS-CDMA) multiuser detection problem (MuD) is studied into heuristic perspective, named particle swarm optimization (PSO). Regarding different system improvements for future technologies, such as high-order modulation and diversity exploitation, a complete parameter optimization procedure for the PSO applied to MuD problem is provided, which represents the major contribution of this paper. Furthermore, the performance of the PSO-MuD is briefly analyzed via Monte-Carlo simulations. Simulation results show that, after convergence, the performance reached by the PSO-MuD is much better than the conventional detector, and somewhat close to the single user bound (SuB). Rayleigh flat channel is initially considered, but the results are further extend to diversity (time and spatial) channels.

==> figs/Proc_gain.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/Proc_gain.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7182,6279)(841,-6418)
\put(3016,-556){\makebox(0,0)[lb]{\smash{{\SetFigFont{16}{18.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$i$}%
}}}}
\put(4726,-556){\makebox(0,0)[lb]{\smash{{\SetFigFont{16}{18.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$i+1$}%
}}}}
\put(6481,-556){\makebox(0,0)[lb]{\smash{{\SetFigFont{16}{18.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$i+2$}%
}}}}
\put(7831,-1681){\makebox(0,0)[lb]{\smash{{\SetFigFont{16}{18.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t$}%
}}}}
\put(7831,-3031){\makebox(0,0)[lb]{\smash{{\SetFigFont{16}{18.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t$}%
}}}}
\put(7876,-5371){\makebox(0,0)[lb]{\smash{{\SetFigFont{16}{18.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t$}%
}}}}
\put(2746,-871){\makebox(0,0)[lb]{\smash{{\SetFigFont{16}{18.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$T_c$}%
}}}}
\put(2971,-2176){\makebox(0,0)[lb]{\smash{{\SetFigFont{16}{18.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$NT_c$}%
}}}}
\end{picture}%


==> figs/constelations.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/constelations.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7089,4122)(1024,-5971)
\put(6121,-2041){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Im$}%
}}}}
\put(7966,-3976){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Re$}%
}}}}
\put(1981,-2221){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Im$}%
}}}}
\put(2656,-3166){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Re$}%
}}}}
\put(1981,-4246){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Im$}%
}}}}
\put(2611,-5191){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Re$}%
}}}}
\end{picture}%


==> figs/rxCDMA_MQAM.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/rxCDMA_MQAM.eps}%
\end{picture}%
%
%  Created by WinFIG version 3.0 final 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10070,6249)(143,-5823)
%  METADATA <id>480</id> 
\put(10114,-4484){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}decisor}%
}}}}}
%  METADATA <id>430</id> 
\put(9614,-1436){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}MRC, user $1$}%
}}}}}
%  METADATA <id>456</id> 
\put(9613,-4774){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}MRC, user $K$}%
}}}}}
%  METADATA <id>432</id> 
\put(6270,168){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$Q$ antenna}%
}}}}
%  METADATA <id>211</id> 
\put(4101,-3049){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$q$th antenna}%
}}}}
%  METADATA <id>235</id> 
\put(820,-382){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}user $1$}%
}}}}
%  METADATA <id>204</id> 
\put(789,-5024){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}user $K$}%
}}}}
%  METADATA <id>466</id> 
\put(10075,-1279){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}decisor}%
}}}}}
%  METADATA <id>417</id> 
\put(7039,-307){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}user $1$}%
}}}}
%  METADATA <id>415</id> 
\put(6552,-3487){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}user $K$}%
}}}}
%  METADATA <id>345</id> 
\put(7045,-5071){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\int_{0}^{T_s} (\cdot)$}%
}}}}
%  METADATA <id>198</id> 
\put(7095,-3833){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\int_{0}^{T_s} (\cdot)$}%
}}}}
%  METADATA <id>287</id> 
\put(6452,-4239){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$g_{K}(t-\tau_{q,K,1})$}%
}}}}
%  METADATA <id>388</id> 
\put(7057,-1940){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\int_{0}^{T_s} (\cdot)$}%
}}}}
%  METADATA <id>401</id> 
\put(7107,-702){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\int_{0}^{T_s} (\cdot)$}%
}}}}
%  METADATA <id>403</id> 
\put(6464,-1108){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$g_{1}(t-\tau_{q,1,1})$}%
}}}}
%  METADATA <id>203</id> 
\put(6152,-4845){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$D$      branches}%
}}}}}
%  METADATA <id>391</id> 
\put(6477,-2408){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$g_1(t-\tau_{q,1,D})$}%
}}}}
%  METADATA <id>405</id> 
\put(6152,-1682){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$D$      branches}%
}}}}}
%  METADATA <id>289</id> 
\put(6464,-5483){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$g_K(t-\tau_{q,K,D})$}%
}}}}
%  METADATA <id>58</id> 
\put(4256,-5106){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Q}%
}}}}
%  METADATA <id>59</id> 
\put(4306,-2193){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$q$}%
}}}}
%  METADATA <id>60</id> 
\put(4294,194){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}1}%
}}}}
%  METADATA <id>64</id> 
\put(3569,-1471){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$h_{q, 1, L}$}%
}}}}
%  METADATA <id>70</id> 
\put(1969,-4562){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}K}%
}}}}
%  METADATA <id>71</id> 
\put(1994,-18){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}1}%
}}}}
%  METADATA <id>65</id> 
\put(3044,-334){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$h_{1, 1,1}$}%
}}}}
%  METADATA <id>66</id> 
\put(3469,-21){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$h_{1, 1,L}$}%
}}}}
%  METADATA <id>62</id> 
\put(3205,-4305){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$h_{Q, 1, 1} $}%
}}}}
%  METADATA <id>61</id> 
\put(3930,-4018){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$h_{Q, 1, L} $}%
}}}}
%  METADATA <id>63</id> 
\put(3080,-1755){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$h_{q, 1, 1}$}%
}}}}
%  METADATA <id>129</id> 
\put(2540,-5307){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$h_{Q, K, 1} $}%
}}}}
%  METADATA <id>130</id> 
\put(3265,-5020){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$h_{Q, K, L} $}%
}}}}
%  METADATA <id>68</id> 
\put(668,-5336){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}DS/CDMA}%
}}}}
%  METADATA <id>165</id> 
\put(1018,-5561){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\bf Tx}%
}}}}
%  METADATA <id>69</id> 
\put(193,-5261){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}$s_K^{(i)}$}%
}}}}
%  METADATA <id>171</id> 
\put(727,-723){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}DS/CDMA}%
}}}}
%  METADATA <id>172</id> 
\put(1077,-948){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\bf Tx}%
}}}}
%  METADATA <id>175</id> 
\put(252,-648){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}$s_1^{(i)}$}%
}}}}
%  METADATA <id>154</id> 
\put(4825,224){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\eta(t)$}%
}}}}
%  METADATA <id>138</id> 
\put(4755,-2118){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\eta(t)$}%
}}}}
%  METADATA <id>161</id> 
\put(4775,-5107){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\eta(t)$}%
}}}}
%  METADATA <id>308</id> 
\put(7739,-486){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_{q,1,1}^{(i)}$}%
}}}}
%  METADATA <id>425</id> 
\put(7626,-1732){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_{q,1,D}^{(i)}$}%
}}}}
%  METADATA <id>427</id> 
\put(7676,-3582){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_{q,K,1}^{(i)}$}%
}}}}
%  METADATA <id>428</id> 
\put(7626,-4870){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_{q,1,K,D}^{(i)}$}%
}}}}
%  METADATA <id>207</id> 
\put(9913,101){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\widehat{s}_1^{(i)}$}%
}}}}
%  METADATA <id>209</id> 
\put(9863,-3108){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\widehat{s}_K^{(i)}$}%
}}}}
\end{picture}%

